Using LSTMs to Model the Java Programming Language

Recurrent neural networks (RNNs), specifically long-short term memory networks (LSTMs), can model natural language effectively. This research investigates the ability for these same LSTMs to perform next "word" prediction on the Java programming language. Java source code from four different repositories undergoes a transformation that preserves the logical structure of the source code and removes the code's various specificities such as variable names and literal values. Such datasets and an additional English language corpus are used to train and test standard LSTMs' ability to predict the next element in a sequence. Results suggest that LSTMs can effectively model Java code achieving perplexities under 22 and accuracies above 0.47, which is an improvement over LSTM's performance on the English language which demonstrated a perplexity of 85 and an accuracy of 0.27. This research can have applicability in other areas such as syntactic template suggestion and automated bug patching.

==> freq.dat <==
rank	PTB	JDK	Guava	ElasticSearch	SpringFramework
1	0.0546155344	0.266439251	0.3244671745	0.2640944196	0.3203081941
2	0.0484300051	0.072379881	0.1100958658	0.1617711111	0.0872504359
3	0.0452544081	0.0476756423	0.0699520671	0.0538971455	0.0442382318
4	0.0349412482	0.0469135579	0.0502867414	0.0441556096	0.041864912
5	0.0262481591	0.0349560894	0.0476440127	0.038801483	0.0415106012
6	0.025428442	0.0266911018	0.0338312077	0.0356941774	0.0414318655
7	0.0228014746	0.0250489912	0.0325686896	0.0261863534	0.0414093696
8	0.0193633961	0.0242778342	0.0310921852	0.0229250104	0.0374444632
9	0.0187975546	0.023896792	0.0277754002	0.0204444775	0.0258365671
10	0.0105250815	0.0210026854	0.0274972182	0.0198601978	0.0198245318
11	0.0096074717	0.0176458847	0.0250577763	0.0195043184	0.019762668
12	0.0096031687	0.0173011322	0.0200505007	0.0166944642	0.019475845
13	0.0081121872	0.0164211061	0.0193229479	0.0140652056	0.0187447275
14	0.0078927354	0.0159674844	0.015802876	0.0139855311	0.0185647601
15	0.0065749487	0.0142890841	0.0122507062	0.0136774564	0.0145604859
16	0.0064835105	0.0136449412	0.0122293075	0.0129019579	0.013666273
17	0.0060779549	0.013536072	0.0107635025	0.0127319856	0.0121815421
18	0.0052872829	0.0130915227	0.0102713344	0.0118236963	0.0120015747
19	0.0052646922	0.0126923356	0.010153642	0.0115156215	0.0118665992
20	0.0051990718	0.0124836696	0.0099182573	0.0108357324	0.0118159834
21	0.0050818157	0.0114312672	0.0098433622	0.0107241881	0.0104043642
22	0.0049774685	0.0110774423	0.0096079774	0.0106657602	0.0103931163
23	0.0049322873	0.010841559	0.0093404947	0.0104957879	0.0103256285
24	0.0046536695	0.0103970097	0.0093404947	0.010262076	0.0101062932
25	0.0043815062	0.0099252431	0.0092655996	0.0094281495	0.0095607671
26	0.0042201446	0.0099070983	0.008302662	0.0092528656	0.0091558405
27	0.0042104629	0.009879881	0.0071150389	0.009247554	0.0089083854
28	0.0041373123	0.0086006677	0.0068689549	0.0092316191	0.0087902818
29	0.003907103	0.0084645812	0.006697766	0.0087907535	0.0085934424
30	0.0038092103	0.0081833358	0.0062376958	0.007956827	0.0082447556
31	0.0037586503	0.0079111627	0.006141402	0.0078346595	0.0078960688
32	0.0037403627	0.007729714	0.0060665069	0.007537208	0.0076204938
33	0.0036446214	0.0073214545	0.0057776256	0.0073884823	0.0075979979
34	0.0035176836	0.0072670199	0.0054138492	0.0073034961	0.007569878
35	0.00349079	0.0064505008	0.0053924506	0.0068307607	0.00755863
36	0.0030045536	0.0064414284	0.0049965762	0.0067245281	0.0071480794
37	0.0029088124	0.0063960662	0.0049858769	0.0067032815	0.0070693437
38	0.0028829945	0.0060603861	0.0048895832	0.0066289187	0.0070468478
39	0.0027560567	0.0058245028	0.0047290936	0.0065598674	0.0069456161
40	0.0026226644	0.0055160401	0.004536506	0.0063580253	0.0067993926
41	0.0025591955	0.005452533	0.0044723102	0.0062305461	0.0063719701
42	0.0025409079	0.0053618087	0.004151331	0.0060074575	0.0057533322
43	0.0024828177	0.0050896357	0.0040015407	0.0060074575	0.0056464766
44	0.0023881522	0.0050805632	0.0039801421	0.0059702761	0.0055508689
45	0.0022504569	0.005035201	0.0038624497	0.0059649645	0.0053540296
46	0.0022214118	0.0048900421	0.0038196525	0.0057578108	0.0053259097
47	0.0021611702	0.0048537524	0.003734058	0.0056356432	0.0050503346
48	0.0021568672	0.0047902453	0.0036056664	0.0055772152	0.004954727
49	0.0020234749	0.0047902453	0.0034558761	0.0053753731	0.0048309994
50	0.0019922783	0.0045452896	0.0034558761	0.005290387	0.0048085035
51	0.0019901268	0.0044273479	0.0034023795	0.0052744521	0.0047691356
52	0.0019772179	0.0044001306	0.0034023795	0.0052585172	0.0047466397
53	0.0019202034	0.0042277544	0.0033381837	0.0050248053	0.0045666723
54	0.0019083703	0.0041551749	0.0032204913	0.0050035588	0.0045385524
55	0.0018976128	0.004010016	0.0031455962	0.0049876239	0.0043417131
56	0.0018621133	0.0039102192	0.0031348969	0.0049451308	0.0042967212
57	0.0018233865	0.0037832051	0.0030065052	0.0046742375	0.0042461054
58	0.0017943414	0.0037832051	0.0029209107	0.0046423677	0.0042404814
59	0.0017932656	0.0037015532	0.0028888128	0.0045148885	0.0041842416
60	0.0017394784	0.0036289737	0.0028567149	0.0044883303	0.0041786176
61	0.0017330239	0.0036199013	0.002824617	0.0044192791	0.0041336258
62	0.0016846155	0.0036017564	0.002792519	0.0043502279	0.0041055059
63	0.0016254495	0.0035201045	0.0027497218	0.0043449162	0.0040942579
64	0.0015609049	0.003447525	0.0026962253	0.0043077348	0.004060514
65	0.0015028147	0.0033930904	0.0026106308	0.0042386836	0.0040267701
66	0.0013855586	0.003320511	0.0025999315	0.0040793346	0.0040098982
67	0.0013780284	0.0033023661	0.0025678336	0.0039943484	0.0040042742
68	0.0013683467	0.0032570039	0.0024715398	0.0039837252	0.0039817783
69	0.0013575892	0.0031662796	0.0024501412	0.0037871947	0.0039480344
70	0.001350059	0.0030755552	0.0023324489	0.0037871947	0.0038411788
71	0.0013403773	0.0030664828	0.0023110502	0.0037818831	0.003779315
72	0.0013403773	0.0030664828	0.0023110502	0.0036703388	0.0035993476
73	0.0013349986	0.0030483379	0.002268253	0.0036437806	0.0035880997
74	0.0013199382	0.0030120482	0.0022361551	0.0036278457	0.0035543558
75	0.0012790599	0.0029576136	0.0022147565	0.0035694177	0.0034306282
76	0.0012736812	0.0029303963	0.0021719593	0.0035109898	0.0034137563
77	0.0012467876	0.0029122514	0.00216126	0.0034153804	0.0033069006
78	0.0012467876	0.0027943098	0.0021398613	0.0033888222	0.0032675328
79	0.0012231212	0.00275802	0.0020863648	0.0032719663	0.0031438052
80	0.0012220454	0.00275802	0.0020328683	0.0032507197	0.0030763174
81	0.0012177425	0.00275802	0.0019472738	0.0032135383	0.0030538215
82	0.001211288	0.0027398752	0.0019472738	0.0031657336	0.0030481975
83	0.0011499706	0.002694513	0.0019258752	0.0031338638	0.0029469659
84	0.0011488948	0.0026854406	0.0019258752	0.003101994	0.0028119903
85	0.0011402889	0.0026491508	0.0019151759	0.0030966824	0.0028063663
86	0.0011090923	0.0025856438	0.0019044766	0.0029479566	0.0027838704
87	0.0011058651	0.0025856438	0.0018937773	0.0028735937	0.0027107587
88	0.0010875774	0.0025221367	0.001883078	0.0028417239	0.0026770148
89	0.0010865017	0.002485847	0.0018616794	0.0028098541	0.0026488949
90	0.0010714413	0.0024495573	0.0018509801	0.0028045425	0.0025645352
91	0.0010553051	0.0024404848	0.0018295814	0.002783296	0.0025420393
92	0.0010337902	0.0024041951	0.0018188821	0.0027142447	0.0024633035
93	0.0010337902	0.0023588329	0.0017867842	0.0026398819	0.0024520556
94	0.00102626	0.0022953259	0.0017867842	0.0025177143	0.0024126877
95	0.0010241085	0.0022227464	0.0017867842	0.0024805329	0.0023620719
96	0.0010101238	0.0021864567	0.001743987	0.0023902351	0.0023002081
97	0.0009982906	0.0021501669	0.001743987	0.0023743002	0.0022945841
98	0.0009918362	0.0020866599	0.0016797912	0.0023636769	0.0022552162
99	0.0009520336	0.0020775875	0.0016690918	0.0022999373	0.0022102244
100	0.0009412762				

